FlowShield: cryptocurrency anti-money laundering with transaction semantics parsing and fund flow tracking

Cryptocurrency anti-money laundering (Crypto AML) is increasingly challenged by sophisticated laundering behaviors that rapidly fragment stolen assets through diverse semantics and across multiple blockchains. Existing Crypto AML methods often simplify transaction semantics, rely on topology-centric signals, or output isolated detection labels. In this paper, we present \textsc{FlowShield}, a Crypto AML framework for transaction-level laundering detection and investigator-facing report generation. \textsc{FlowShield} first recovers behavior-level semantics from observable relations, making laundering intents explicit. To trace value provenance and redistribution, \textsc{FlowShield} reconstructs fund-flow subgraphs from three complementary perspectives. It then employs a text--structure fusion mechanism, enabling the interplay between large language model (LLM)-encoded semantics and flow texts with graph convolutional network (GCN)-encoded structure. Beyond mere detection, \textsc{FlowShield} further generates readable suspicious activity reports (SARs), offering investigators concise summaries and explainable red flags. To address the data scarcity in multi-chain detection, we construct and open-source \textit{BybitML}, the first public multi-chain laundering dataset. We evaluate \textsc{FlowShield} on \textit{BybitML} and two public laundering datasets and experimental results demonstrate that \textsc{FlowShield} achieves the best overall performance, with an average F1 score of 98.0\%. Further behavior and SAR analyses demonstrate that \textsc{FlowShield} can reveal diverse laundering strategies and produce readable reports for investigating complex multi-hop fund flows.

==> Tabs/AscendEXHacker_llama3_p4_sensitivity_summary.csv <==
job_id,vary,tau_t_hours,tau_f,tau_a,f1_mean,f1_std
1,tau_t,6,0.9,0.05,0.990724184,0.003766017
2,tau_t,12,0.9,0.05,0.991742448,0.003452455
5,tau_f,24,0.7,0.05,0.991771019,0.003782822
6,tau_f,24,0.8,0.05,0.990983539,0.003497131
9,tau_a,24,0.9,0.01,0.992279947,0.003735231
10,tau_a,24,0.9,0.03,0.992241918,0.004608639
11,tau_a,24,0.9,0.07,0.985795191,0.007307613
12,tau_a,24,0.9,0.1,0.98893224,0.005476605
7,tau_f,24,0.95,0.05,0.991762337,0.002642607
8,tau_f,24,1,0.05,0.990693539,0.00323705
3,tau_t,48,0.9,0.05,0.99121834,0.003077759
4,tau_t,72,0.9,0.05,0.989419273,0.002338495


==> Tabs/Bybit_BC_llama3_p4_sensitivity_table.csv <==
job_id,vary,tau_t_hours,tau_f,tau_a,runs,f1_mean,f1_std,precision_mean,recall_mean,mcr_mean
1,tau_t,6.0,0.9,0.05,5,0.9777082169513378,0.0021548291929396634,0.9773034400575866,0.9781555733761026,0.9875175419525453
2,tau_t,12.0,0.9,0.05,5,0.9785306552255133,0.0011699146306312414,0.9796859015268771,0.9773857257417802,0.9879603490371608
3,tau_t,48.0,0.9,0.05,3,0.9787666666666667,0.0020840665376454003,0.9799666666666668,0.9775666666666666,0.9859333333333332
4,tau_t,72.0,0.9,0.05,3,0.9776268496336239,0.0008316518186960457,0.9799682846891403,0.9753007217321571,0.9863685971598878
5,tau_f,24.0,0.7,0.05,3,0.976069876694635,0.0026213514350806695,0.9806716269297547,0.9716118684843624,0.9827200202222107
6,tau_f,24.0,0.8,0.05,3,0.9778711118294207,0.0018421206833964458,0.9776635161002342,0.9780807270783214,0.9861773769030894
7,tau_f,24.0,0.95,0.05,3,0.9779405124916035,0.0004588863252316183,0.9806582912794296,0.9752472600908847,0.9877586454822063
8,tau_f,24.0,1.0,0.05,3,0.9777024276894061,0.0006559471126077671,0.9779416728143767,0.9774926490243251,0.9878966785381117
9,tau_a,24.0,0.9,0.01,3,0.9772238281490738,0.003182077793963581,0.9772792133192674,0.9771718791766907,0.986091285591017
10,tau_a,24.0,0.9,0.03,3,0.9796578512983741,0.0013317666252694327,0.9822137374776133,0.9771184175354183,0.9884720406179374
11,tau_a,24.0,0.9,0.07,3,0.9791119978860362,0.000921647437393335,0.9783029683647286,0.9799518845228548,0.9898687291149587
12,tau_a,24.0,0.9,0.1,3,0.9778935408587062,0.0001835505751986929,0.9814760464809407,0.9743384121892543,0.9808440866978231


==> Tabs/Code_Latest_analysis_swap_pairs_in_TP_all_days_swap_pairs_in_TP.csv <==
token_symbol,swap_token_symbol,count,sum_in,sum_out,day
DAI,ETH,1,95551.246672,35.72461479974433,first
METH,ETH,3,8000.0,8102.1097612849735,first
STETH,ETH,9,90375.54791768,89945.7962168242,first
DAI,ETH,63,8813418.565281022,5615.8174391281555,second
DAI,USDC,39,1901660.000412132,1901791.6997646876,second
DAI,USDT,16,1541306.500159094,1496972.8884673126,second
DAI,WBTC,11,2450205.578598222,23.32282202,second
DAI,WETH,4,26316.20508629978,9.370000123977661,second
ETH,DAI,49,4595.728915876392,1835149.5543077989,second
ETH,USDC,21,2201.903005760887,2054857.713414,second
ETH,USDT,7,350.436267531189,382095.999479,second
ETH,WBTC,5,736.8118207082177,11.375872520000001,second
ETH,WETH,1,117.8139654478988,2.825016736984253,second
USDC,DAI,1,192021.506251,191445.115808,second
USDC,ETH,13,1030745.779414,999.6311092155485,second
USDC,USDT,19,1110469.70448,560186.3911132812,second
USDC,WBTC,2,172906.872695,1.7978169918060303,second
USDC,WETH,4,56225.765109,20.05591595172882,second
USDT,DAI,4,1288202.849491,1726600.4242197787,second
USDT,ETH,2,149850.0,107.84278119939249,second
USDT,USDC,1,167968.708423,167992.875,second
USDT,WBTC,2,21233.20999,0.22009239,second
USDT,WETH,1,8763.46148,3.1602346897125244,second
WBTC,DAI,5,17.17672121,1655235.4948977241,second
WBTC,ETH,16,3.64187239,405.96403798662425,second
WBTC,USDC,9,5.70111173,547747.3056640625,second
WBTC,USDT,8,6.8534545,661626.2011864062,second
WBTC,WETH,13,10.78447161,376.7110185623169,second
DAI,ETH,70,10461932.704306241,7211.443928052692,third
DAI,USDC,31,2467071.4898844245,2467118.019002,third
DAI,USDT,31,1358258.815959788,921509.220703125,third
DAI,WETH,4,25099.95353313526,8.965000092983246,third
ETH,DAI,43,4543.912638161515,1777773.51648334,third
ETH,USDC,37,541.5283202519308,889718.99568,third
ETH,USDT,2,210.9690716359427,39301.114491125,third
ETH,WETH,26,2247.5670376651287,333.8100893497467,third
USDC,DAI,2,69909.446949,69909.40545894782,third
USDC,ETH,37,1557224.930427,2968.055810447823,third
USDC,USDT,19,371928.646392,258235.28735351562,third
USDC,WBTC,1,10214.912232,0.1067621335387229,third
USDC,WETH,23,193316.961201,71.01217949390411,third
USDT,DAI,1,419580.0,419639.867342,third
USDT,ETH,4,713422.64724,267.03869408049206,third
USDT,USDC,1,16913.018788,16914.212890625,third
USDT,WETH,1,2984.692479,1.099676251411438,third
WBTC,DAI,1,0.34096013,21640.641080548008,third
DAI,ETH,130,13962510.363428026,10279.897462791107,fourth
DAI,USDC,42,1969933.6503817814,1970028.9873995937,fourth
DAI,USDD,11,245000.0,268705.25744197384,fourth
DAI,USDT,47,2895755.8646657714,2501885.5882429685,fourth
DAI,WETH,13,91433.41351192462,35.895799826830626,fourth
ETH,DAI,97,6047.948483252174,5795803.112442039,fourth
ETH,USDC,20,952.1884819567713,2276152.2076469376,fourth
ETH,WETH,39,2648.9970548061133,528.3720474094152,fourth
USDC,DAI,8,104935.945311,104935.08606172861,fourth
USDC,ETH,1,9993.494989,4.02400016784668,fourth
USDC,USDD,1,37508.872691,37306.34324827688,fourth
USDC,USDT,2,26216.582918,14967.80322265625,fourth
USDD,USDT,9,229182.1213164353,231376.8720703125,fourth
USDT,DAI,2,1319625.091611,2443407.3499094914,fourth
DAI,ETH,56,6263860.399350498,4938.281313699179,fifth
DAI,USDC,5,151754.54197362924,151772.322265625,fifth
DAI,USDT,17,823488.4738333547,539941.12109375,fifth
ETH,DAI,43,2769.6326855510133,1503600.96530554,fifth
ETH,THOR,1,0.6,21024.48385011024,fifth
ETH,USDC,4,75.92150529188692,171549.401582,fifth
ETH,USDT,1,0.46,1134.919594,fifth
ETH,WETH,2,49.422814021475446,15.72518014907837,fifth
USDT,ETH,2,41011.68,39.821136753459776,fifth
DAI,ETH,19,5576112.0704630995,3030.7143125644648,sixth
DAI,USDC,2,685524.0725146898,685662.375,sixth
DAI,USDT,2,480654.13316923147,108962.375,sixth
ETH,DAI,18,3079.6971185439957,1820641.9958299089,sixth
DAI,ETH,12,1611478.0124556173,1191.7235936473335,seventh
DAI,USDC,3,394206.4711459152,233486.821393,seventh
DAI,USDT,5,165991.63457715104,158030.68359375,seventh
ETH,DAI,22,727.4421671939542,934977.4065367988,seventh
ETH,USDC,2,13.001,30297.053287000002,seventh
ETH,USDT,2,42.0,75666.169633,seventh
USDC,ETH,2,30297.053287000002,13.001,seventh
USDT,ETH,1,46466.79429,20.0,seventh
DAI,ETH,28,4765854.69477784,4626.806707210427,eighth
DAI,USDT,2,221057.86628877698,182211.92578125,eighth
ETH,DAI,9,1680.8246788975605,1912277.5884957162,eighth
ETH,USDC,2,100.46000000000001,40934.401327,eighth
USDC,ETH,2,136083.855365,230.83123756080735,eighth
USDT,ETH,2,28479.921569,85.1388406031884,eighth
DAI,ETH,38,1605618.9118062488,723.1701936124468,ninth
DAI,USDC,1,39372.53855865888,7087.98828125,ninth
DAI,USDT,1,78744.14669859885,51998.62890625,ninth
ETH,DAI,42,730.9649470831876,864422.3668386737,ninth
ETH,USDT,2,0.007197829346278,20.0,ninth
USDT,ETH,5,391198.82,717.1032965598945,ninth
DAI,ETH,53,9210731.930553956,5773.633712172753,tenth
DAI,USDT,12,1429802.1691267951,670504.3442382812,tenth
DAI,WETH,1,4893.794937368048,1.986830234527588,tenth
ETH,DAI,71,8319.238703696836,5663876.889572958,tenth
ETH,USDC,1,116.5,54398.170088,tenth
ETH,WETH,3,512.1036357945595,393.2177267074585,tenth
DAI,ETH,8,822046.8645097126,451.33413490824137,eleventh
DAI,USDC,1,21783.27229269883,21785.26171875,eleventh
DAI,USDD,45,307279.52454027644,300217.3598522855,eleventh
DAI,USDT,16,202744.18805926817,150442.53588967188,eleventh
DAI,WETH,1,21.614632525201348,0.0093199638649821,eleventh
ETH,DAI,25,476.4711473068096,415275.0711164903,eleventh
ETH,USDC,3,77.99848832503773,112700.542029,eleventh
USDC,DAI,1,13700.542029,13700.542029,eleventh
USDD,DAI,6,29592.356415110284,29795.955552172578,eleventh
USDD,USDC,4,4800.024484159289,559.9804382324219,eleventh
USDD,USDT,40,214227.18584120856,216231.33506774902,eleventh
DAI,ETH,26,3368576.9655049597,3039.0587969329667,twelveth
DAI,USDD,17,177159.57595996445,165712.0465834127,twelveth
ETH,DAI,10,0.0673961781401997,185.0,twelveth
USDD,USDT,28,225442.32728927385,227225.72052001953,twelveth
DAI,ETH,7,858333.3333333333,375.47904656584484,thirteenth
DAI,USDC,1,34.8608698487663,36.87352752685547,thirteenth
DAI,USDD,22,361151.84654922807,364856.5875903891,thirteenth
ETH,DAI,2,2.9699999999999998,6793.551404,thirteenth
ETH,USDD,1,0.4893382720681497,1067.2367377868463,thirteenth
USDC,DAI,1,11792.606237,11792.606237,thirteenth
USDD,DAI,4,4586.507163780561,4622.1241131085,thirteenth
USDD,USDC,1,249.4270615055909,249.9781494140625,thirteenth
USDD,USDT,21,351382.0079944767,353782.2205810547,thirteenth


==> Tabs/UpbitHack_20191127_2w_llama3_p4_sensitivity_summary.csv <==
job_id,vary,tau_t_hours,tau_f,tau_a,f1_mean,f1_std,precision_mean,recall_mean,mcr_mean,runs
1,tau_t,6,0.9,0.05,0.982739524,0.00090634,0.982408813,0.983076043,0.991356475,5
2,tau_t,12,0.9,0.05,0.983008527,0.001124055,0.983633922,0.982389937,0.953686682,5
5,tau_f,24,0.7,0.05,0.981479271,0.002953971,0.97832952,0.9846579,0.980450517,3
6,tau_f,24,0.8,0.05,0.978987722,0.001558009,0.977202301,0.980846198,0.99836985,3
9,tau_a,24,0.9,0.01,0.981538829,0.002194222,0.980336973,0.982752049,0.992718098,3
10,tau_a,24,0.9,0.03,0.981815736,0.000675995,0.978434469,0.985229655,0.984054558,3
11,tau_a,24,0.9,0.07,0.978268484,0.00297931,0.974554226,0.982013012,0.992875185,3
12,tau_a,24,0.9,0.1,0.980708419,0.002103029,0.984946889,0.976558033,0.978711029,3
7,tau_f,24,0.95,0.05,0.982802112,0.001360963,0.982570969,0.983037926,0.987792539,3
8,tau_f,24,1,0.05,0.980818551,0.001724237,0.982141935,0.979512102,0.950448744,3
3,tau_t,48,0.9,0.05,0.979503498,0.001467608,0.982182564,0.976843911,0.979020139,3
4,tau_t,72,0.9,0.05,0.982663464,0.001107824,0.985083552,0.980274443,0.986252414,3

